Recognition and Localisation of Pointing Gestures using a RGB-D Camera

Non-verbal communication is part of our regular conversation, and multiple gestures are used to exchange information. Among those gestures, pointing is the most important one. If such gestures cannot be perceived by other team members, e.g. by blind and visually impaired people (BVIP), they lack important information and can hardly participate in a lively workflow. Thus, this paper describes a system for detecting such pointing gestures to provide input for suitable output modalities to BVIP. Our system employs an RGB-D camera to recognize the pointing gestures performed by the users. The system also locates the target of pointing e.g. on a common workspace. We evaluated the system by conducting a user study with 26 users. The results show that the system has a success rate of 89.59 and 79.92 % for a 2 x 3 matrix using the left and right arm respectively, and 73.57 and 68.99 % for 3 x 4 matrix using the left and right arm respectively.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

